Point Intervention: Improving ACVP Test Vector Generation Through Human Assisted Fuzzing

Automated Cryptographic Validation Protocol (ACVP) is an existing protocol that is used to validate a software or hardware cryptographic module automatically. In this work, we present a system providing the method and tools to produce well-covering tests in ACVP format for cryptographic libraries. The system achieves better coverage than existing fuzzing methods by using a hybrid approach to fuzzing cryptographic primitives. In addition, the system offers a framework that allows to creates easily and securely create testing modules for cryptographic libraries. The work demonstrates how this system has been used to improve automated testing of NSS (Network Security Services), a popular cryptographic library, detect its vulnerabilities and suggest ways to improve and further develop the ACVP test format.

==> code/invmod.json <==
{
  "revision": "1.0",
  "testGroups": [{
    "tests" : [{
      "operation": {
        "invMod": {
          "a": "-07",
          "modulo": "05"
        }
      },
      "tcId": 0
      }],
    "tgId": 0
  }],
  "vsId": 0
}


==> img/foobar.dat <==
# mean: 86.61 dev: 12.78
55 1 0.0204081632653 1 0.0204081632653
59 1 0.0204081632653 2 0.0408163265306
60 1 0.0204081632653 3 0.0612244897959
61 1 0.0204081632653 4 0.0816326530612
68 1 0.0204081632653 5 0.102040816327
70 1 0.0204081632653 6 0.122448979592
71 1 0.0204081632653 7 0.142857142857
72 1 0.0204081632653 8 0.163265306122
73 1 0.0204081632653 9 0.183673469388
74 2 0.0408163265306 11 0.224489795918
75 2 0.0408163265306 13 0.265306122449
77 1 0.0204081632653 14 0.285714285714
82 1 0.0204081632653 15 0.30612244898
84 2 0.0408163265306 17 0.34693877551
85 1 0.0204081632653 18 0.367346938776
87 4 0.0816326530612 22 0.448979591837
88 2 0.0408163265306 24 0.489795918367
93 7 0.142857142857 31 0.632653061224
94 5 0.102040816327 36 0.734693877551
100 13 0.265306122449 49 1.0

